Background Adaptive Faster R-CNN for Semi-Supervised Convolutional Object Detection of Threats in X-Ray Images

Recently, progress has been made in the supervised training of Convolutional Object Detectors (e.g. Faster R-CNN) for threat recognition in carry-on luggage using X-ray images. This is part of the Transportation Security Administration's (TSA's) mission to protect air travelers in the United States. While more training data with threats may reliably improve performance for this class of deep algorithm, it is expensive to stage in realistic contexts. By contrast, data from the real world can be collected quickly with minimal cost. In this paper, we present a semi-supervised approach for threat recognition which we call Background Adaptive Faster R-CNN. This approach is a training method for two-stage object detectors which uses Domain Adaptation methods from the field of deep learning. The data sources described earlier make two "domains": a hand-collected data domain of images with threats, and a real-world domain of images assumed without threats. Two domain discriminators, one for discriminating object proposals and one for image features, are adversarially trained to prevent encoding domain-specific information. Without this penalty a Convolutional Neural Network (CNN) can learn to identify domains based on superficial characteristics, and minimize a supervised loss function without improving its ability to recognize objects. For the hand-collected data, only object proposals and image features from backgrounds are used. The losses for these domain-adaptive discriminators are added to the Faster R-CNN losses of images from both domains. This can reduce threat detection false alarm rates by matching the statistics of extracted features from hand-collected backgrounds to real world data. Performance improvements are demonstrated on two independently-collected datasets of labeled threats.

==> ARTWORK/RESULTS/a_maps.txt <==
Knives, supervised: 0.832
Blunts, supervised: 0.989
Guns, supervised: 0.931
LAGs, supervised: 0.980
Knives, semisupervised: 0.839
Blunts, semisupervised: 0.992
Guns, semisupervised: 0.955
LAGs, semisupervised: 0.978
Knives, proposal_only: 0.829
Blunts, proposal_only: 0.989
Guns, proposal_only: 0.948
LAGs, proposal_only: 0.978


==> ARTWORK/RESULTS/b_maps.txt <==
Knives, supervised: 0.894
Blunts, supervised: 0.977
Guns, supervised: 0.985
LAGs, supervised: 0.936
Knives, semisupervised: 0.914
Blunts, semisupervised: 0.982
Guns, semisupervised: 0.986
LAGs, semisupervised: 0.951
Knives, proposal_only: 0.908
Blunts, proposal_only: 0.980
Guns, proposal_only: 0.987
LAGs, proposal_only: 0.956

